Efficient Monte Carlo Valuation of Corporate Bonds in Financial Networks

Valuing corporate bonds in systemic economies is challenging due to intricate webs of inter-institutional exposures. When a bank defaults, cascading losses propagate through the network, with payments determined by a system of fixed-point equations lacking closed-form solutions. Standard Monte Carlo methods cannot capture rare yet critical default events, while existing rare-event simulation techniques fail to account for higher-order network effects and scale poorly with network size. To overcome these challenges, we propose a novel approach -- Bi-Level Importance Sampling with Splitting -- and characterize individual bank defaults by decoupling them from the network's complex fixed-point dynamics. This separation enables a two-stage estimation process that directly generates samples from the banks' default events. We demonstrate theoretically that the method is both scalable and asymptotically optimal, and validate its effectiveness through numerical studies on both synthetic and empirically observed networks.

==> figures/ex1nc.csv <==
n,MCRE,MCTime,CISRE,CISTime,CERE,CETime,BLISSRE,BLISSTime
4,0.025642997,0.128278,0.000939178,13.991445,0.004949815,0.120154,5.39E-05,0.611743
8,0.034693,0.094006,0.000940306,16.159611,0.005176137,0.09378,2.67E-05,0.108783
12,0.043994825,0.066413,0.000869075,27.240446,0.005382045,0.148,1.64E-05,0.089313
16,0.057842356,0.071673,0.000763881,67.312938,0.005574615,0.129522,1.06E-05,0.112282
20,0.080783742,0.0961,0.000675322,613.388751,0.005761004,0.167784,7.21E-06,0.131649
24,0.113184102,0.087926,0.000589695,9896.451211,0.00596502,1.366677,4.80E-06,0.10798
28,0.144303644,0.22791,NaN,NaN,0.006104415,0.364981,3.31E-06,0.353564
32,0.185669339,0.134579,NaN,NaN,0.006320982,0.489986,2.25E-06,0.327437
36,0.301496268,0.158089,NaN,NaN,0.006435598,1.265171,1.45E-06,0.174677
40,0.408238084,0.13106,NaN,NaN,0.006657971,0.320588,1.19E-06,0.177642


==> figures/ex1nr.csv <==
n,MCRE,MCTime,CISRE,CISTime,CERE,CETime,BLISSRE,BLISSTime
4,0.025979574,0.068491,0.000946272,14.369556,0.004949458,0.084096,0.000105468,0.072188
8,0.033108997,0.066782,0.000944921,16.244703,0.005164032,0.078642,8.24E-05,0.060868
12,0.04515751,0.073797,0.000868108,27.963539,0.005367156,0.099686,6.93E-05,0.064418
16,0.060001203,0.053197,0.000770778,71.732138,0.005574081,0.079277,4.86E-05,0.067241
20,0.08415622,0.054254,0.00067808,585.785666,0.00574759,0.122195,3.84E-05,0.088286
24,0.108419663,0.062615,0.000589366,10466.23209,0.005982732,2.098549,2.61E-05,0.079711
28,0.138639682,0.259628,NaN,NaN,0.006137666,0.361508,2.03E-05,0.46617
32,0.229395085,0.146933,NaN,NaN,0.006351677,0.268092,1.82E-05,0.166157
36,0.235682225,0.122453,NaN,NaN,0.006493633,0.376085,1.57E-05,0.207184
40,0.707103246,0.129945,NaN,NaN,0.006665465,0.897965,9.67E-06,0.147952


==> figures/ex1tc.csv <==
n,MCRE,MCTime,CISRE,CISTime,CERE,CETime,BLISSRE,BLISSTime
4,0.01273491,0.416481,0.00320587,33.952496,0.005648772,0.203238,0.004043207,0.408338
8,0.026143606,0.424771,0.009060664,68.994384,0.01273255,0.340282,0.003596169,0.576352
12,0.041951509,0.411015,0.025284601,648.613763,0.020246455,0.464184,0.002714017,0.568492
16,0.056076783,0.419215,0.072973119,7817.02277,0.028328323,0.515273,0.00220893,0.573758
20,0.072479034,0.513209,NaN,NaN,0.037616885,0.670167,0.001889204,0.741047
24,0.082418378,0.491314,NaN,NaN,0.046697816,0.63793,0.001675393,0.612987
28,0.09123276,0.439969,NaN,NaN,0.066387341,1.062282,0.001516619,0.626157
32,0.102549602,0.463497,NaN,NaN,0.074207815,0.914535,0.001400623,0.666252
36,0.107165142,0.583684,NaN,NaN,0.118391397,1.106887,0.001310597,0.670671
40,0.156142524,0.520112,NaN,NaN,0.896146301,1.059251,0.001233009,0.710891


==> figures/ex1tr.csv <==
n,MCRE,MCTime,CISRE,CISTime,CERE,CETime,BLISSRE,BLISSTime
4,0.012747731,0.443169,0.003199903,30.809679,0.005653969,0.145379,0.004274331,0.267741
8,0.026189713,0.208353,0.009066917,71.095566,0.012786949,0.293595,0.003760637,0.363766
12,0.041802951,0.206622,0.025361937,753.949201,0.020198618,0.374998,0.002790721,0.375414
16,0.056255087,0.208448,0.073117138,8343.098897,0.028212808,0.376402,0.00225452,0.387869
20,0.072670889,0.260094,NaN,NaN,0.037914456,0.471799,0.001920674,0.419454
24,0.081862546,0.2297,NaN,NaN,0.047244636,0.463736,0.001698908,0.45239
28,0.091615748,0.241158,NaN,NaN,0.065452099,0.769042,0.0015367,0.45683
32,0.102549602,0.312992,NaN,NaN,0.074016838,0.668949,0.00141719,0.586339
36,0.107165142,0.31106,NaN,NaN,0.116811047,0.841279,0.001325575,0.565278
40,0.156142524,0.275012,NaN,NaN,0.898037139,0.689067,0.001246151,0.557187


==> figures/ex2GexpC.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,5.36158767412642,4.22326400720601e-06,1,5.32061927506211,5.84632568712107e-07,11.2601530425358,5.32391420090095,4.58640745990681e-07,16.5759519167089,0,27.9779087457865,1.17756519055741e-05,1,28.0383784580285,2.81096642797586e-06,3.68460373240594,28.0443178565482,2.33269508343528e-06,4.88583438907771
0.4,11.3004757635382,6.69612516540652e-06,1,11.2849060746845,1.19873642279916e-06,6.64068998051649,11.2857885406625,9.61323666176147e-07,9.50300348828962,0.1,31.6704191393979,1.32104942454298e-05,1,31.5254043789936,3.1736147898714e-06,3.59099826794501,31.4802240609224,2.65253655786549e-06,4.65760529792327
0.8,21.2491483790278,9.94330713573771e-06,1,21.1873716014277,2.16941648109671e-06,4.53867200653904,21.1810011532343,1.77926344127449e-06,6.09942016156011,0.2,35.1760390814593,1.46052416264459e-05,1,35.2249989462039,3.56373285603285e-06,3.49489286059936,35.1653871162938,2.99968489207513e-06,4.55975013209018
1.2,36.2813187632183,1.3886402392743e-05,1,36.2910955502249,3.56768459617989e-06,3.26508292469312,36.2132513360414,2.98299898051736e-06,4.29691179655887,0.3,38.8689647160612,1.59791270042185e-05,1,38.9338550715856,3.96337443632695e-06,3.36713789035376,38.9895427046683,3.36754452847747e-06,4.311793568363
1.6,57.6532345922032,1.85510888624266e-05,1,57.6087404862613,5.42701709674355e-06,2.43294718527378,57.5857842770588,4.62896834207666e-06,3.06772224748886,0.4,42.7976372801986,1.75178473090643e-05,1,43.0570105012329,4.4147973880754e-06,3.13479831144054,43.0322094211277,3.75915555555882e-06,4.08675366948476
2,85.9655263835823,2.37594436040607e-05,1,86.3458530904349,7.81186621682431e-06,1.9805710364368,86.0753280697391,6.73284488993561e-06,2.41497509427421,0.5,46.8017913670304,1.89916918277235e-05,1,47.1266824895156,4.84810286949607e-06,3.25088877581564,47.1469317801843,4.16888130531269e-06,4.11574943157213


==> figures/ex2GexpC2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,27.97790875,1.18e-05,1,28.03837846,2.81e-06,3.684603732,28.04431786,2.33e-06,4.885834389
random_nu_beta,31.35743235,1.31e-05,1,31.48338264,3.91e-06,2.477925117,31.56129421,3.48e-06,2.816890645
random_nu_uniform,33.68100736,1.39e-05,1,33.85168922,4.52e-06,1.97160185,33.8825433,4.07e-06,2.251049779
priority_external_first_external,39.26911689,1.79e-05,1,39.57932844,9.05e-06,1.859445013,39.45083644,7.95e-06,2.393508255


==> figures/ex2GexpD.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,5.23743013330025,4.14182639081692e-06,1,5.22588799368728,4.15102334870065e-07,21.3526503216507,5.22588799368728,4.15102334870065e-07,20.9540440949084,0,27.2090830174299,1.15429504180062e-05,1,27.0393230818278,2.05629995283021e-06,6.48248202565584,27.0393230818278,2.05629995283021e-06,6.73237428622489
0.4,10.9666126058872,6.55406137519417e-06,1,10.9549044206125,8.55703064676278e-07,12.7362678623021,10.9549044206125,8.55703064676278e-07,12.796284822822,0.1,30.4048578255567,1.28266431992795e-05,1,30.4233957487909,2.31952161583065e-06,6.23283388820546,30.4233957487909,2.31952161583065e-06,6.13684050550858
0.8,20.3954692414476,9.64185067617853e-06,1,20.5012237577895,1.57418401833278e-06,8.06647200173645,20.5012237577895,1.57418401833278e-06,8.02361224917712,0.2,34.1487675438801,1.4241759743948e-05,1,33.877097500139,2.59074743705765e-06,6.25048705507622,33.877097500139,2.59074743705765e-06,6.11462818811923
1.2,34.9519114287178,1.34873324710891e-05,1,34.9409683822688,2.63384244040046e-06,5.65111842050718,34.9409683822688,2.63384244040046e-06,5.63477447258857,0.3,37.4054513136635,1.55396830138419e-05,1,37.4971765802101,2.87584392199179e-06,6.03305402766972,37.4971765802101,2.87584392199179e-06,5.86035906188118
1.6,55.8552188332651,1.80853939661559e-05,1,55.7346573391904,4.10900278611275e-06,4.10878923112173,55.7346573391904,4.10900278611275e-06,4.13450391767526,0.4,41.2304421329912,1.69862390483787e-05,1,41.2204497796242,3.17852218909599e-06,5.78719293338262,41.2204497796242,3.17852218909599e-06,5.6908101457306
2,83.4834115547123,2.31977990136382e-05,1,83.3886764717628,6.00208829699062e-06,3.12393522549778,83.3886764717628,6.00208829699062e-06,3.16735905875017,0.5,44.832732868767,1.83848939257302e-05,1,45.0870510202828,3.48826712190265e-06,5.67701117896631,45.0870510202828,3.48826712190265e-06,5.66483954265363


==> figures/ex2GexpD2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,27.20908302,1.15e-05,1,27.03932308,2.06e-06,6.482482026,27.03932308,2.06e-06,6.732374286
random_nu_beta,30.39838791,1.28e-05,1,30.4524794,3.11e-06,3.782177955,30.4524794,3.11e-06,3.754465599
random_nu_uniform,32.67723074,1.36e-05,1,32.75391019,3.68e-06,2.934816685,32.75391019,3.68e-06,2.950861685
priority_external_first_external,26.84745652,1.36e-05,1,26.88098095,5.04e-06,3.437271804,26.88098095,5.04e-06,3.50265691


==> figures/ex2GlinC.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,5.36158767412642,4.22326400720601e-06,1,5.32061927506211,5.84632568712107e-07,14.7990027802544,5.32391420090095,4.58640745990681e-07,26.024634058472,0,29.3520085050991,1.21360580632092e-05,1,29.4120951616694,2.94276432893544e-06,3.5621972124548,29.4184517543661,2.44620748463674e-06,4.77157955973264
0.4,11.4063457898994,6.73513613058917e-06,1,11.3903825497363,1.2097304534506e-06,6.26044139033024,11.3912981517128,9.70426872957273e-07,9.35014753652837,0.1,33.2271959933217,1.36149574711925e-05,1,33.0770484782805,3.32314299245969e-06,3.06646666187883,33.0298909324189,2.78208968955196e-06,4.36064687721613
0.8,21.9525018834288,1.01482312380723e-05,1,21.8891388225817,2.23881368618772e-06,4.32187935799291,21.8826184488496,1.83821710711099e-06,6.02672310078212,0.2,36.9139788845252,1.50536341841031e-05,1,36.9666302000726,3.73228554292892e-06,3.29873409316635,36.9042071385461,3.14665070253454e-06,4.23832758113902
1.2,38.7106950868943,1.44634803388553e-05,1,38.7220184461423,3.79428673911808e-06,3.02170477195044,38.6393400125073,3.17980322353957e-06,3.98834099410697,0.3,40.8040236298524,1.64752335166032e-05,1,40.8681696530189,4.15152281974865e-06,3.13004063901552,40.9262944485,3.53308114059709e-06,4.0359854091569
1.6,63.8807207600633,1.9782564448111e-05,1,63.8390465136385,5.97167881655175e-06,2.38067420177358,63.813989508168,5.11275599922944e-06,2.97943948806864,0.4,44.9232732999105,1.80611445321994e-05,1,45.2048476818479,4.62504048267962e-06,2.99711259045512,45.1793086428509,3.94440134803021e-06,3.89028924764412
2,99.2747936819249,2.59905311314945e-05,1,99.6894665681203,8.90556685148958e-06,1.78563058008294,99.3813069444993,7.71697360842358e-06,2.17836910298285,0.5,49.1466538044283,1.95847534462652e-05,1,49.4891816081822,5.07994894973451e-06,2.94655458922302,49.5102949484205,4.37504645472589e-06,3.70480830169884


==> figures/ex2GlinC2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,29.35200851,1.21e-05,1,29.41209516,2.94e-06,3.562197212,29.41845175,2.45e-06,4.77157956
random_nu_beta,33.71199642,1.38e-05,1,33.84574865,4.29e-06,2.233421594,33.92979232,3.83e-06,2.593331817
random_nu_uniform,36.74252927,1.48e-05,1,36.9005544,5.03e-06,1.802497925,36.93245722,4.56e-06,2.015004528
priority_external_first_external,42.9003456,1.88e-05,1,43.22271633,9.61e-06,1.864898101,43.08439719,8.46e-06,2.399595574


==> figures/ex2GlinD.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,5.23743013330025,4.14182639081692e-06,1,5.22588799368728,4.15102334870065e-07,20.281891673899,5.22588799368728,4.15102334870065e-07,20.5221561581167,0,28.5135676971904,1.18861245644379e-05,1,28.3399901900294,2.1527409273115e-06,6.41329274318556,28.3399901900294,2.1527409273115e-06,6.56602775205221
0.4,11.0664179788245,6.59093356093486e-06,1,11.0543894951842,8.63344794826723e-07,13.1919958731224,11.0543894951842,8.63344794826723e-07,13.1139857225814,0.1,31.8706098048605,1.32100318768621e-05,1,31.8935775023999,2.42879938399871e-06,6.06658476617078,31.8935775023999,2.42879938399871e-06,6.0706068259163
0.8,21.0565536208773,9.83602180503085e-06,1,21.1656065240606,1.62410976727183e-06,7.542831259235,21.1656065240606,1.62410976727183e-06,7.53581044435782,0.2,35.8014353849345,1.46690323513499e-05,1,35.5214848890562,2.71329616129822e-06,6.0282923998946,35.5214848890562,2.71329616129822e-06,6.12658614655724
1.2,37.2635018220624,1.40380571149837e-05,1,37.2463671139078,2.8024966382211e-06,5.33465342880528,37.2463671139078,2.8024966382211e-06,5.3006204551607,0.3,39.2328806942133,1.60093246991987e-05,1,39.3257884465314,3.01249051100481e-06,5.66460919246529,39.3257884465314,3.01249051100481e-06,5.66870365564272
1.6,61.8199894042593,1.92692394772935e-05,1,61.7058895588207,4.53104075458488e-06,3.89621462369721,61.7058895588207,4.53104075458488e-06,3.86516834529523,0.4,43.2482810367385,1.75017312887524e-05,1,43.2396598060625,3.33016709398396e-06,5.52689939230981,43.2396598060625,3.33016709398396e-06,5.49203914290176
2,96.3503988710168,2.53561506477282e-05,1,96.2253054714224,6.87459065718729e-06,2.86281856185341,96.2253054714224,6.87459065718729e-06,2.87512112868613,0.5,47.0445600297076,1.89454899197105e-05,1,47.3060077425846,3.65534053822295e-06,5.50215301791047,47.3060077425846,3.65534053822295e-06,5.54871629560391


==> figures/ex2GlinD2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,28.5135677,1.19e-05,1,28.33999019,2.15e-06,6.413292743,28.33999019,2.15e-06,6.566027752
random_nu_beta,32.66785608,1.34e-05,1,32.70752221,3.43e-06,3.310589543,32.70752221,3.43e-06,3.322746613
random_nu_uniform,35.60046675,1.44e-05,1,35.67590111,4.13e-06,2.598137891,35.67590111,4.13e-06,2.603530342
priority_external_first_external,29.65218597,1.45e-05,1,29.68667255,5.43e-06,3.28087044,29.68667255,5.43e-06,3.352175658


==> figures/ex2TexpC.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,30.871072214167,1.54545642451283e-05,1,31.016342842678,7.68120016097851e-06,0.89470107985445,31.061052874215,4.16752915914419e-06,2.59621678831648,0,60.4976386215639,2.34652399991822e-05,1,60.90625009878,1.164398064455e-05,0.887632166320721,60.8690764390118,7.85857487866353e-06,1.76535074412822
0.4,41.2430265465114,1.85006874703332e-05,1,41.2681410704296,9.18823480117685e-06,0.868163079705584,41.0553708126149,5.46557073334634e-06,2.15223326259684,0.1,68.2528696558427,2.62885164081206e-05,1,68.635237803325,1.31090716681669e-05,0.840926807621939,68.5190417547132,9.20911661258202e-06,1.51675656537712
0.8,53.5836758068187,2.17494073056646e-05,1,53.5473315137103,1.07940711457584e-05,0.867392250543882,53.5898494029219,7.00358387661601e-06,1.8568835321432,0.2,76.0959837268227,2.92106977292165e-05,1,76.3984631651815,1.46711354693043e-05,0.785407825416258,76.5426139477965,1.07251599825647e-05,1.37877899001746
1.2,69.1936442133101,2.53716395445986e-05,1,69.1174531054917,1.25406593415472e-05,0.867287532253024,69.03369476847,8.76899934992069e-06,1.60383726247531,0.3,84.5729339865109,3.22510314187083e-05,1,84.5327486441949,1.62442261320681e-05,0.814482593669366,84.4447170116647,1.227324634818e-05,1.27870246879154
1.6,87.9440122609965,2.93887297938093e-05,1,87.7299724981384,1.44503636043859e-05,0.884025443238357,87.7134262395529,1.07435425350967e-05,1.44611409922336,0.4,92.2132603392378,3.51281436033151e-05,1,93.1242515527897,1.79198547636078e-05,0.793400302503348,93.3139162893304,1.4045994443321e-05,1.17161776085618
2,110.92357095716,3.3709013385329e-05,1,110.671212140552,1.65791481669641e-05,0.897113458437322,110.525482667099,1.29676348382548e-05,1.33921056593437,0.5,102.436432805564,3.85762645044128e-05,1,101.735917905561,1.96345564134242e-05,0.790561250272059,101.814998200467,1.58194488985081e-05,1.08819118037871


==> figures/ex2TexpC2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,60.49763862,2.35e-05,1,60.9062501,1.16e-05,0.887632166,60.86907644,7.86e-06,1.765350744
random_nu_beta,62.90645257,2.41e-05,1,62.62783766,1.2e-05,0.905029003,62.8180307,9.61e-06,1.279395998
random_nu_uniform,64.12756335,2.46e-05,1,64.14297861,1.23e-05,0.822640313,64.18589426,9.85e-06,1.174015766
priority_external_first_external,71.60845702,3e-05,1,71.65469786,1.71e-05,1.350318055,72.05514888,1.42e-05,1.713774272


==> figures/ex2TexpD.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,30.6599537495877,1.53290992812365e-05,1,30.6119195202226,7.18870745567332e-06,0.975745343404875,30.6594781481118,4.07502198362232e-06,2.62261697692794,0,59.6529308878657,2.30958902035993e-05,1,59.489300019604,1.0609263026125e-05,0.995209038927439,59.2845557022548,7.55958765777645e-06,1.74649982856148
0.4,40.5974681809695,1.82812621532142e-05,1,40.3204120113276,8.47031905756104e-06,0.997448016358991,40.2814822769115,5.32228077750399e-06,2.2552603977632,0.1,66.5573180811663,2.57017780811399e-05,1,66.7409741020908,1.1891731873352e-05,0.948987914545805,66.6901394728781,8.86202487412229e-06,1.53793389154267
0.8,52.3781151482705,2.1341018527747e-05,1,52.4017780219865,9.85969001228001e-06,1.00837854222658,52.3409912489115,6.76030639629185e-06,1.9516257002251,0.2,74.2703842927206,2.85337209113476e-05,1,74.356451924078,1.32970674532684e-05,0.943639691512287,74.242684975554,1.02523267813362e-05,1.42439522390796
1.2,67.1920104517998,2.48422449845891e-05,1,67.2392292624235,1.13601234835094e-05,1.05908535814945,67.1299412913329,8.42659913436571e-06,1.74532224005572,0.3,81.7293323811441,3.13453890982052e-05,1,82.1060936850104,1.46885649657846e-05,0.930698759935307,82.2111625684241,1.17804040514508e-05,1.33488334213494
1.6,85.5668968887358,2.8698505147124e-05,1,85.3035720106643,1.30028280762187e-05,1.04795674978745,85.3819403358713,1.03138950192022e-05,1.53883096113801,0.4,89.8288623390631,3.43158940686567e-05,1,90.2058002973849,1.61432633415685e-05,0.916632387166572,90.1059432607298,1.33769450035257e-05,1.20783829097156
2,107.126530168071,3.27639204688088e-05,1,107.19843250212,1.473536084049e-05,1.06110101825752,107.335280521459,1.23852253462403e-05,1.36132931875698,0.5,98.7417426715464,3.74595312086503e-05,1,98.5545722568615,1.76521915934952e-05,0.921586074955773,98.7247078704323,1.51472182742368e-05,1.14266974996834


==> figures/ex2TexpD2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,59.65293089,2.31e-05,1,59.48930002,1.06e-05,0.995209039,59.2845557,7.56e-06,1.746499829
random_nu_beta,61.43241951,2.37e-05,1,61.28191816,1.09e-05,1.049987511,61.03650423,9.22e-06,1.362565646
random_nu_uniform,62.36624737,2.4e-05,1,62.57958169,1.12e-05,0.999452094,62.43034011,9.46e-06,1.235465556
priority_external_first_external,61.92566443,2.71e-05,1,61.84743726,1.4e-05,1.620773501,61.80511295,1.24e-05,1.811659984


==> figures/ex2TlinC.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,30.871072214167,1.54545642451283e-05,1,31.016342842678,7.68120016097851e-06,0.871986120441816,31.061052874215,4.16752915914419e-06,2.54690688334853,0,61.734532438007,2.37470660286564e-05,1,62.107408442611,1.17569152016453e-05,0.83622765048604,62.1088718014251,8.00850176265831e-06,1.6687566846784
0.4,41.3782168152532,1.85374098950752e-05,1,41.396932372062,9.2076399815061e-06,0.849036411878791,41.2061124794305,5.48927042778667e-06,2.11367456153881,0.1,69.6507516225009,2.66046020925744e-05,1,69.9650940500685,1.32573766089319e-05,0.811582123412662,69.9186882126002,9.38173339333252e-06,1.47022762972065
0.8,54.2811991742531,2.19183169747151e-05,1,54.2909487627607,1.08703337158675e-05,0.827943421598348,54.2504144115696,7.08778343495976e-06,1.7944469353336,0.2,77.6550910712403,2.95609940635475e-05,1,77.8501057538472,1.48131630938616e-05,0.791497871712467,78.0692328554156,1.09004174560855e-05,1.34049052962048
1.2,71.2287721598748,2.58086908829615e-05,1,71.1479510647162,1.27311731510144e-05,0.874794018923015,71.0600967347874,9.00214306831956e-06,1.5992590273533,0.3,86.3103302790336,3.26379695462046e-05,1,86.4312435599945,1.64710661773616e-05,0.789956372288204,86.1806701816414,1.24950140501391e-05,1.25151811674796
1.6,92.5608218764751,3.02694353127157e-05,1,92.3581471707258,1.48782871537672e-05,0.865648828612073,92.3081511211943,1.12199686379636e-05,1.38081934044037,0.4,94.1195422564012,3.55514669998227e-05,1,94.9906693344982,1.81122510555454e-05,0.801231803062214,95.29786531423,1.43083095983989e-05,1.15448910914377
2,120.036742876006,3.52628387784008e-05,1,119.762911708825,1.73078773351408e-05,0.884367412097394,119.623065183503,1.38137998777787e-05,1.26862329070671,0.5,104.559925962036,3.90397538647693e-05,1,103.892434253132,1.98719295810241e-05,0.778285754941194,103.915129755083,1.61053121788643e-05,1.07504684963719


==> figures/ex2TlinC2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,61.73453244,2.37e-05,1,62.10740844,1.18e-05,0.83622765,62.1088718,8.01e-06,1.668756685
random_nu_beta,64.77423831,2.46e-05,1,64.52926102,1.22e-05,0.882622801,64.69954084,1e-05,1.196285303
random_nu_uniform,66.42569797,2.51e-05,1,66.44582718,1.26e-05,0.83667116,66.46317878,1.03e-05,1.120557124
priority_external_first_external,73.8854043,3.05e-05,1,73.9610995,1.74e-05,1.300224347,74.38714976,1.45e-05,1.680219757


==> figures/ex2TlinD.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,30.6599537495877,1.53290992812365e-05,1,30.6119195202226,7.18870745567332e-06,0.964895168187184,30.6594781481118,4.07502198362232e-06,2.51417391874362,0,60.8196390201043,2.33582670853366e-05,1,60.6770027113268,1.07135038508712e-05,0.997890823114152,60.4438235704663,7.69576542519629e-06,1.72916761397076
0.4,40.7235903498049,1.83151400557589e-05,1,40.3903588550514,8.46570651515439e-06,0.994849728784936,40.4073324990595,5.3394117861344e-06,2.21960875246039,0.1,67.8663899113352,2.59948622765773e-05,1,68.2065890862726,1.2047637555916e-05,0.942369069554743,67.9981912992678,9.01861147738794e-06,1.55083665223496
0.8,53.0312383873621,2.149748880834e-05,1,53.0297076170383,9.91221445512139e-06,0.977875004397342,52.9943615402328,6.84102130282637e-06,1.85165486376696,0.2,75.735030167674,2.88593469525735e-05,1,75.8339183593071,1.34211057708364e-05,0.929048324475434,75.7026573426245,1.04299393589355e-05,1.41238630195917
1.2,69.0927283311926,2.52455804224245e-05,1,69.2057547639902,1.15368927622462e-05,0.997678656518548,69.026792726794,8.63792752953797e-06,1.63815493472707,0.3,83.3445176035719,3.17021177121129e-05,1,83.8173640411655,1.48523898424192e-05,0.913440325964949,83.8753393131309,1.19860879994638e-05,1.30321508054911
1.6,89.8877888279048,2.95206049259698e-05,1,89.6300212101475,1.3325050817505e-05,1.03394574322695,89.7124164367424,1.07446131765767e-05,1.44346294723813,0.4,91.6058153330312,3.47063903111645e-05,1,92.1561169054841,1.63182012853386e-05,0.917266203031452,91.8733016634521,1.35953119075603e-05,1.20197756769961
2,115.716843418772,3.42202363143205e-05,1,115.805273426852,1.5295034504104e-05,1.05261288580111,115.94479688054,1.31456139492669e-05,1.33931277592029,0.5,100.692185446689,3.78849925280868e-05,1,100.423961203668,1.78216373844835e-05,0.902934732160905,100.683617811077,1.5393874539775e-05,1.10016568596248


==> figures/ex2TlinD2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,60.81963902,2.34e-05,1,60.67700271,1.07e-05,0.997890823,60.44382357,7.7e-06,1.729167614
random_nu_beta,63.18512747,2.41e-05,1,63.02524997,1.11e-05,1.028728071,62.80563514,9.58e-06,1.252528843
random_nu_uniform,64.51587286,2.45e-05,1,64.72746703,1.14e-05,0.977813874,64.61970958,9.89e-06,1.203318003
priority_external_first_external,63.80844463,2.75e-05,1,63.71980704,1.42e-05,1.645722202,63.78683476,1.27e-05,1.795524058


==> figures/ex2VGexpC.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,19.6055688904928,1.0937385581875e-05,1,19.4881173482964,5.52391648884738e-06,1.0723056454159,19.5047192030962,2.48743143153875e-06,5.20296387056064,0,48.83901291588,1.96800474043591e-05,1,49.0537805397384,1.08633692653908e-05,0.611375855192041,49.0505118508944,6.12223626431013e-06,1.70369846607151
0.4,29.0004242783981,1.4093262453885e-05,1,29.0106611855867,7.40259842584997e-06,0.661235896739392,29.0859997817083,3.6853787622271e-06,2.28648757213792,0.1,55.2782897822124,2.20517426050464e-05,1,55.1429991117103,1.22064110161897e-05,0.563628088463703,55.2762386903205,7.21103117632953e-06,1.54285322719673
0.8,41.5014490080479,1.77486410334181e-05,1,41.4928724355823,9.62789383814279e-06,0.644400950035621,41.5779003944627,5.21115212961829e-06,1.93133862598137,0.2,61.7939159100089,2.45673581181794e-05,1,61.6482580341793,1.36838191575304e-05,0.583006060522458,61.7516211047708,8.42122573873109e-06,1.34762720076473
1.2,57.6031868106686,2.18820333187633e-05,1,57.5136194830894,1.21771507575177e-05,0.622999035681052,57.5469538859452,7.13097054065931e-06,1.60050916957362,0.3,68.4206558236244,2.69800827453669e-05,1,68.6404407679642,1.52524514885794e-05,0.579860951561427,68.5782994410755,9.76963227972932e-06,1.25117891026938
1.6,77.3847999437915,2.63075415582309e-05,1,77.407490505752,1.49977128502193e-05,0.560360471348273,77.3035609453454,9.42858396187317e-06,1.27918183518278,0.4,75.2970184012436,2.95882264004626e-05,1,75.4048701770582,1.68087258073382e-05,0.549428669890044,75.5431091178305,1.12154614919903e-05,1.09089364545536
2,101.827541659485,3.11930739564551e-05,1,101.593678100418,1.81202555321356e-05,0.553538820258645,101.633847662619,1.21975221875591e-05,1.07694530814697,0.5,82.5782885722348,3.23024490549993e-05,1,83.0658140190477,1.85022519409493e-05,0.558819859039423,82.9605888450158,1.27910962952669e-05,1.06695642888265


==> figures/ex2VGexpC2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,48.83901291588,1.96800474043591e-05,1,49.0537805397384,1.08633692653908e-05,0.611375855192041,49.0505118508944,6.12223626431013e-06,1.70369846607151
random_nu_beta,51.3699347224672,2.0610805497302e-05,1,51.2862736023978,1.15517070481405e-05,0.603712010195561,51.2164746690336,7.9602520390331e-06,1.09317993260422
random_nu_uniform,52.7643339064121,2.10989066233492e-05,1,52.7802942005695,1.19705997178906e-05,0.581112603069655,52.8621775951521,8.32810687928838e-06,1.02298673245822
priority_external_first_external,76.3425913569793,3.07575604659302e-05,1,75.8518749087855,2.06110976047454e-05,0.92249112165206,75.4110792415186,1.50516064731681e-05,1.62270272985683


==> figures/ex2VGexpD.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,19.4560068845906,1.08445286119659e-05,1,19.3676560023848,5.18131461354339e-06,0.744816903253843,19.2712632236813,2.4207809046318e-06,2.69874322176089,0,48.1268460973872,1.94049708081429e-05,1,48.0729957652737,1.00498109772474e-05,0.718917906288774,48.008742320611,5.88031459348196e-06,1.84143420706445
0.4,28.5639428952678,1.39108899072481e-05,1,28.6506284920263,6.90026770968392e-06,0.744355437461166,28.5830092352035,3.55837832303658e-06,2.40884092356505,0.1,54.2558489464429,2.17328560552752e-05,1,54.0898577712157,1.13294537779499e-05,0.692688543794574,53.9253725779321,6.90481490741473e-06,1.60183684523701
0.8,40.9455342007625,1.75274129312447e-05,1,40.7289315830583,8.91196846540483e-06,0.726282969908175,40.6950168326659,5.01997646231235e-06,1.98079015478565,0.2,60.4922619487658,2.40894992589832e-05,1,60.1514889898946,1.25929954557876e-05,0.658838678480789,60.4131796335228,8.0662603422204e-06,1.39802459145576
1.2,56.4509106580324,2.14526755502586e-05,1,56.3483537093856,1.12583712704291e-05,0.703360497440922,56.2614806043671,6.83721181933557e-06,1.68980700136562,0.3,67.0505079219241,2.65557509052479e-05,1,66.9349552712806,1.39953857997017e-05,0.639802665957785,66.8921802644884,9.32773979022886e-06,1.30704002228609
1.6,75.8448164880288,2.58248481852312e-05,1,75.6575882582089,1.38660285893247e-05,0.635493104328159,75.4508791224784,9.03768439204939e-06,1.38283528257694,0.4,73.6549432802369,2.89921478463133e-05,1,73.6859909999565,1.54535569969307e-05,0.635463698387123,73.5818979385927,1.06758331077317e-05,1.12818149061931
2,99.2768637390262,3.05079838796989e-05,1,99.2045307175382,1.66821433319304e-05,0.64789395555921,99.2915107467418,1.1696163563796e-05,1.20092910263547,0.5,80.7938360289739,3.16717915154019e-05,1,80.9267664194313,1.69347593323058e-05,0.62656799574498,80.7531466887834,1.21797227907876e-05,1.06227413685452


==> figures/ex2VGexpD2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,48.1268460973872,1.94049708081429e-05,1,48.0729957652737,1.00498109772474e-05,0.718917906288774,48.008742320611,5.88031459348196e-06,1.84143420706445
random_nu_beta,50.3968334001881,2.01960834423766e-05,1,50.339437796616,1.06875576692084e-05,0.69336270799145,50.2749668691638,7.6568041876061e-06,1.1982001121043
random_nu_uniform,51.7908133290468,2.07312992367395e-05,1,51.6368899340214,1.11022032886669e-05,0.642673234705414,51.8262405850556,7.99054371101869e-06,1.098390396074
priority_external_first_external,65.9315889228873,2.76974269130458e-05,1,65.9830885239399,1.72010757035059e-05,1.0333097170067,65.8837501891174,1.31855432746579e-05,1.45251423438681


==> figures/ex2VGlinC.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,19.5179274911927,1.09028296613435e-05,1,19.364120003178,5.48701129774561e-06,1.20330343810929,19.5247753672279,2.49175808853918e-06,6.05526694856716,0,50.3644027871397,2.00455449247546e-05,1,50.522408399396,1.11112100063931e-05,0.696582205376182,50.5396545267534,6.300960187654e-06,1.96286584001573
0.4,29.1708483577025,1.41617271697593e-05,1,29.0494483041437,7.41871458333424e-06,0.779989980907197,29.2130047967398,3.70476981382001e-06,2.7294382482871,0.1,56.7833010396979,2.24755400517643e-05,1,57.0160114861329,1.25166556208297e-05,0.593111591398335,56.8322200217719,7.42495763351538e-06,1.65800453990244
0.8,42.6529698244038,1.80685806060603e-05,1,42.3547540528491,9.78926792989578e-06,0.704437369054227,42.1883238115073,5.30388856315228e-06,2.06874614181156,0.2,63.6511711171317,2.50428541972795e-05,1,63.3616491359357,1.39378002474603e-05,0.646777346112355,63.4348098071791,8.63472413915565e-06,1.51795526914264
1.2,59.914545142159,2.23723954303627e-05,1,59.9533453202405,1.25699271159527e-05,0.670001489489078,59.8728569176221,7.41432799387205e-06,1.74264129240772,0.3,70.0009809918423,2.74385076581534e-05,1,70.3663072904082,1.55004704667752e-05,0.644300360082542,70.4505812906464,1.00184622361789e-05,1.40286544458184
1.6,82.425457492199,2.73454775566284e-05,1,82.5387239277786,1.56951058037079e-05,0.656629894613761,82.5274035242196,1.00536316041508e-05,1.48146732432384,0.4,78.2041761678554,3.03261933247814e-05,1,77.7198547943292,1.71687512951364e-05,0.634528500866028,77.6455785113339,1.15109169984171e-05,1.2914596700531
2,112.162849795245,3.30381125901464e-05,1,111.787225679805,1.93706145094296e-05,0.614467288741967,112.23559107177,1.34225470792578e-05,1.18421891571296,0.5,84.9415784589635,3.27755313921153e-05,1,85.3962276992459,1.88632472456119e-05,0.616021646383522,85.2397921607095,1.31608603786772e-05,1.16597018610652


==> figures/ex2VGlinC2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,50.3644027871397,2.00455449247546e-05,1,50.522408399396,1.11112100063931e-05,0.696582205376182,50.5396545267534,6.300960187654e-06,1.96286584001573
random_nu_beta,53.8683649295035,2.12275575696209e-05,1,53.7174231597226,1.2008073718514e-05,0.705556692781595,53.5072550173665,8.49222393868274e-06,1.28806693438971
random_nu_uniform,55.4099618848181,2.18372433935891e-05,1,55.4453277290667,1.24811055945727e-05,0.656172906516135,55.6210930344125,8.9550033972255e-06,1.14727106839648
priority_external_first_external,78.9593175368508,3.1289839891036e-05,1,79.1837014012042,2.11306743020048e-05,1.01821376990552,79.192061600839,1.55606368982219e-05,1.85277295780951


==> figures/ex2VGlinD.csv <==
nu,nu_MC_yieldBps,nu_MC_standardErrorBondPrice,nu_MC_efficiencyRatioLoss,nu_ILIS_yieldBps,nu_ILIS_standardErrorBondPrice,nu_ILIS_efficiencyRatioLoss,nu_BLISS_yieldBps,nu_BLISS_standardErrorBondPrice,nu_BLISS_efficiencyRatioLoss,bankruptcyGamma,gamma_MC_yieldBps,gamma_MC_standardErrorBondPrice,gamma_MC_efficiencyRatioLoss,gamma_ILIS_yieldBps,gamma_ILIS_standardErrorBondPrice,gamma_ILIS_efficiencyRatioLoss,gamma_BLISS_yieldBps,gamma_BLISS_standardErrorBondPrice,gamma_BLISS_efficiencyRatioLoss
2.22044604925031e-16,19.3389168345748,1.07972514053387e-05,1,19.3110335414004,5.16700227759057e-06,0.928829361561764,19.3051982821646,2.42408455442724e-06,3.35285559913432,0,49.8907587503417,1.98096583247749e-05,1,49.5220161006582,1.02448632136977e-05,0.799925021645608,49.2561269986957,6.0298756909765e-06,2.09117427389926
0.4,28.6112213272705,1.39275170965974e-05,1,28.739480958706,6.91469106825525e-06,0.858698766608821,28.7900766874127,3.58344965429687e-06,2.89968430139447,0.1,55.5342913165657,2.20625739884336e-05,1,55.5188363863635,1.15337760176377e-05,0.739524204120571,55.5746585901695,7.10428744605492e-06,1.77422754567056
0.8,41.5428842738796,1.76728631166821e-05,1,41.4981636659362,9.03353555153841e-06,0.810288496627016,41.4736260647564,5.10474514092771e-06,2.30778069265404,0.2,62.4767462271048,2.45826170382565e-05,1,62.337536888466,1.29339940750295e-05,0.73646650319904,61.9898294245225,8.28052146522004e-06,1.64395224142775
1.2,58.9387040948108,2.20236893301059e-05,1,58.42992641659,1.15383519929837e-05,0.762282178242369,58.3528110822318,7.08939710512042e-06,1.86076305855199,0.3,68.6077368046023,2.6944655383722e-05,1,68.6315398956538,1.42692264887308e-05,0.714022333065114,68.4707914421279,9.53726961400367e-06,1.47122640399355
1.6,80.8278250736749,2.68726308873337e-05,1,80.7781486216186,1.44947922273438e-05,0.708341652814407,80.5290244061796,9.62116957681009e-06,1.50756920965135,0.4,76.0252635989489,2.96109266358884e-05,1,75.8993731054058,1.57755992584937e-05,0.72428416316319,75.5853270906504,1.09732713203515e-05,1.36114610394511
2,109.688121221454,3.23930823959534e-05,1,109.683812153352,1.78854726937984e-05,0.697788429138688,109.696057322148,1.28398662948942e-05,1.2531876355116,0.5,83.0060479961192,3.21556825654475e-05,1,82.8775903528744,1.72135961040129e-05,0.71654837271708,82.9214512549869,1.25034845742859e-05,1.24287290878734


==> figures/ex2VGlinD2.csv <==
scenarioId,MC_yieldBps,MC_standardErrorBondPrice,MC_efficiencyRatioLoss,ILIS_yieldBps,ILIS_standardErrorBondPrice,ILIS_efficiencyRatioLoss,BLISS_yieldBps,BLISS_standardErrorBondPrice,BLISS_efficiencyRatioLoss
gamma_001,49.8907587503417,1.98096583247749e-05,1,49.5220161006582,1.02448632136977e-05,0.799925021645608,49.2561269986957,6.0298756909765e-06,2.09117427389926
random_nu_beta,52.5546611176897,2.08306581289728e-05,1,52.3335232347888,1.10608425952726e-05,0.751150643481139,52.3409602976632,8.13292718726559e-06,1.28706710708855
random_nu_uniform,54.0801596255935,2.13603280472739e-05,1,54.1842818050808,1.15573419327872e-05,0.695577107657473,54.2931740417307,8.55725243624813e-06,1.17648307398213
priority_external_first_external,68.8589237190396,2.83854151718154e-05,1,68.7848147367975,1.75927600279427e-05,1.11974197659071,68.8985977930345,1.36108654757966e-05,1.70302513846679

